Central limit theorems for the Euler characteristic in the Random Connection Model for higher-dimensional simplicial complexes

As generalizations of random graphs, random simplicial complexes have attracted growing attention in the literature. In this paper, we introduce a new random simplicial complex that extends the Random Connection Model (RCM), a random graph model that has been extensively studied for over three decades, to higher-dimensional simplicial complexes. The resulting model allows simplices of different dimensions to be governed by separate connection functions, providing a higher-dimensional analogue of the RCM. For this model, we derive explicit moment formulas for a generalized Euler characteristic and establish quantitative central limit theorems under increasing intensity and increasing observation windows. To this end, we extend existing normal approximation results for Poisson functionals to a class of generalized difference operators. These results are obtained in a general framework in which the vertices of the simplicial complex are drawn from an arbitrary Borel space. In the stationary Euclidean setting with marks, we additionally establish a multivariate central limit theorem for simplex counts.

==> arxivstyLicense.txt <==
MIT License

This license applies to the modified LaTeX template used in this project, which is based on an original template to which this license also applies.
The original template has been altered to better fit the needs of this project.

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

